Estimation of multivariate generalized gamma convolutions through Laguerre expansions

The generalized gamma convolutions class of distributions appeared in Thorin's work while looking for the infinite divisibility of the log-Normal and Pareto distributions. Although these distributions have been extensively studied in the univariate case, the multivariate case and the dependence structures that can arise from it have received little interest in the literature. Furthermore, only one projection procedure for the univariate case was recently constructed, and no estimation procedures are available. By expanding the densities of multivariate generalized gamma convolutions into a tensorized Laguerre basis, we bridge the gap and provide performant estimation procedures for both the univariate and multivariate cases. We provide some insights about performance of these procedures, and a convergent series for the density of multivariate gamma convolutions, which is shown to be more stable than Moschopoulos's and Mathai's univariate series. We furthermore discuss some examples.

==> images/lossalae/pars.csv <==
Column1,Column2,Column3,Column4
2.0,0.8053026247886308,17859.35255705827,4.607326865689843e-24
2.0,0.3734452964141187,19293.56934318942,39144.076928767776
3.0,0.6251665977296685,2.258590534851131e-30,9423.228550829199
3.0,0.4014634337062939,59576.94549248565,2886.964751823207
3.0,0.028491406469303326,747206.8077847318,516047.8719694234
4.0,4.293039760805138,893.378611134117,451.00346845761436
4.0,0.27618117969590444,7522.658895873603,21991.934259878974
4.0,0.16762521001789968,110160.24401196124,2131.5288134059347
4.0,0.029678491120444465,771225.3896295859,163152.1839201125
5.0,1.4401550198766409,197.48706130130736,1263.1710038797348
5.0,0.3822218775395999,25403.95971956545,322.6677932155307
5.0,0.3069230319138374,6894.209170802693,18928.269580673077
5.0,0.04917326912102846,302361.6447960444,4996.304405282831
5.0,0.04367402209807285,401329.8087450526,75906.15719509295
10.0,18.685610582797697,67.31730641651532,3.727024255544768e-8
10.0,0.41457894974627085,1.4684142690420874e-5,4226.4684306962135
10.0,0.38097109677626945,0.0001572087038260812,4203.225522037121
10.0,0.18363412329372933,30709.971589612564,1.8384985598881886e-5
10.0,0.14471688486108486,20463.432297131112,16082.95021353548
10.0,0.05880883386956237,30345.98878647038,4.814466566966306e-5
10.0,0.05358828242858939,5862.50219031431,50686.302495048345
10.0,0.04913183556658411,181026.2131882226,1624.2014133284056
10.0,0.039179682887996344,198063.43128944052,40708.736111920785
10.0,0.018969318536275964,942633.8880931684,66634.87600778816
15.0,0.6454149057250085,176.82102153462793,1.631597287333635e-5
15.0,0.6132653503921883,473.360644456517,1.4190524584513413e-5
15.0,0.5372329007283645,2075.3253695018375,1.3017199245897274e-6
15.0,0.4716605397331734,0.00010335657813012155,4268.957051398383
15.0,0.30206734144363767,0.0003840736280516576,4268.033758249769
15.0,0.1643685892712444,12680.086512469172,16523.975378724994
15.0,0.14164834817046035,22720.91738334786,270.6399232242888
15.0,0.12229660883733881,54598.67026464903,0.006032766997447612
15.0,0.034252494472838305,170520.6176543471,26423.520436036008
15.0,0.023139659739586895,4423.801670190982,105966.12758380262
15.0,0.02147885093991616,483332.44163250295,22470.812933221063
15.0,0.02111505715584658,138274.29901373148,53245.63659598251
15.0,0.014345212859671153,335941.56741620094,1138.1495292403952
15.0,0.0036548995174261155,326373.0813332751,69727.55296823493
15.0,0.0028291543044404997,2.1582763986211573e6,490670.3148386864
20.0,0.5449978792179989,5.718106768291913e-19,4462.798266082224
20.0,0.23101490106849704,3444.4814608044558,1.0048211918588444e-26
20.0,0.18009918322475965,5.2926208504990344e-18,4462.798266214842
20.0,0.15530216133805946,32020.798193668328,575.3344941126386
20.0,0.1537387558109852,3444.481468178319,3.1309110453745357e-19
20.0,0.10508444488781922,3444.4814645973697,1.09182899549255e-20
20.0,0.09403751902646058,3444.481467445648,3.3224780814518204e-18
20.0,0.08694114267091167,96570.82518823826,78.92029721132867
20.0,0.08341007315972013,13871.160876934304,20095.758580975056
20.0,0.050147958102005744,3444.48148993956,1.2012697912459492e-20
20.0,0.04013573787761509,13871.160856143026,20095.758565898104
20.0,0.034315417222592494,5.309574075639315e-18,4462.798266718498
20.0,0.033641212504939455,232352.4260276866,36468.02848690535
20.0,0.03137516580524216,132888.86336331262,52870.20599768115
20.0,0.03061854794659483,8.11514420631335e-20,4462.798266201926
20.0,0.014614859242405177,13871.160831049074,20095.758549504066
20.0,0.014269700480981364,659571.0771920299,31212.747956426152
20.0,0.008564244230562902,3966.0615189895266,330398.4348324225
20.0,0.004674975763909019,45138.28447378097,235306.73091359483
20.0,1.2387892085020085e-13,4189.304967382968,0.003990924515992179

